A Gap in the Mass Distribution for Warm Neptune and Terrestrial Planets

Structure in the planet distribution provides an insight into the processes that shape the formation and evolution of planets. The Kepler mission has led to an abundance of statistical discoveries in regards to planetary radius, but the number of observed planets with measured masses is much smaller. By incorporating results from recent mass determination programs, we have discovered a new gap emerging in the planet population for sub-Neptune mass planets with orbital periods less than 20 days. The gap follows a slope of decreasing mass with increasing orbital period, has a width of a few $M_\oplus$, and is potentially completely devoid of planets. Fitting gaussian mixture models to the planet population in this region favours a bimodel distribution over a unimodel one with a reduction in Bayesian Information Criterion (BIC) of 19.9, highlighting the gap significance. We discuss several processes which could generate such a feature in the planet distribution, including a pileup of planets above the gap region, tidal interactions with the host star, dynamical interactions with the disk, with other planets, or with accreting material during the formation process.

==> Table1.csv <==
#Planet, Sample, Orbital_period_(d), Mass_(M_earth), Mass_1sig_upper_error, Mass_1sig_lower_error, Radius, Density, Eccentricity, Host_star_mass, Known_planets_in_system, Discovery_Facility, Reference_discovery
TRAPPIST-1 f,P1,9.2067,0.6802,0.1812,0.1812,1.0424,3.3,0.063,0.08,7,Multiple Observatories,<a refstr=GILLON_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017Natur.542..456G target=ref>Gillon et al. 2017</a>
YZ Cet b,P2,1.9688,0.7501,0.1303,0.1303,nan,nan,0.0,0.13,3,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017arXiv170803336A target=ref>Astudillo-Defru et al. 2017</a>
YZ Cet c,P2,3.0601,0.9789,0.1398,0.1398,nan,nan,0.04,0.13,3,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017arXiv170803336A target=ref>Astudillo-Defru et al. 2017</a>
YZ Cet d,P2,4.6563,1.141,0.1684,0.1684,nan,nan,0.129,0.13,3,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017arXiv170803336A target=ref>Astudillo-Defru et al. 2017</a>
GJ 273 c,P2,4.7234,1.1791,0.1589,0.1589,nan,nan,0.17,0.29,2,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
Proxima Cen b,P2,11.186,1.2713,0.1907,0.1684,nan,nan,0.35,0.12,1,European Southern Observatory,<a refstr=ANGLADA_ESCUD_EACUTE__ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016Natur.536..437A target=ref>Anglada-Escud&eacute; et al. 2016</a>
Ross 128 b,P2,9.8658,1.3984,0.2098,0.2098,nan,nan,0.116,0.17,1,La Silla Observatory,<a refstr=BONFILS_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017arXiv171106177B target=ref>Bonfils et al. 2017</a>
GJ 1132 b,P1,1.6289,1.6591,0.2288,0.2288,nan,6.3,0.22,0.18,2,Cerro Tololo Inter-American Observatory,<a refstr=BONFILS_ET_AL__2018 href=http://adsabs.harvard.edu/abs/2018arXiv180603870B target=ref>Bonfils et al. 2018</a>
GJ 581 e,P2,3.149,1.6845,0.1907,0.1907,nan,nan,0.0,0.31,3,La Silla Observatory,<a refstr=ROBERTSON_ET_AL__2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014Sci...345..440R target=ref>Robertson et al. 2014</a>
GJ 3138 b,P2,1.22,1.7798,0.3401,0.3305,nan,nan,0.19,0.68,3,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
LHS 1140 c,P1,3.7779,1.8084,0.3909,0.3909,1.2778,4.7,0.31,0.18,2,Multiple Observatories,<a refstr=MENT_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180800485M target=ref>Ment et al. 2018</a>
Wolf 1061 b,P2,4.8869,1.9101,0.2606,0.2511,nan,nan,0.15,0.29,3,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
HD 20781 b,P2,5.3135,1.9388,0.3814,0.3496,nan,nan,0.1,0.7,4,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
GJ 3323 b,P2,5.3636,2.0214,0.2606,0.2511,nan,nan,0.23,0.16,2,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
GJ 9827 c,P1,3.6481,2.4187,0.7501,0.4895,1.2666,6.4,nan,0.61,3,K2,<a refstr=RODRIGUEZ_ET_AL__2018 href=http://adsabs.harvard.edu/abs/2018AJ....155...72R target=ref>Rodriguez et al. 2018</a>
GJ 3998 b,P2,2.6498,2.4695,0.2702,0.2702,nan,nan,0.0,0.5,2,Roque de los Muchachos Observatory,<a refstr=AFFER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016A&A...593A.117A target=ref>Affer et al. 2016</a>
GJ 1132 c,P2,8.929,2.6412,0.4386,0.4386,nan,nan,0.27,0.18,2,La Silla Observatory,<a refstr=BONFILS_ET_AL__2018 href=http://adsabs.harvard.edu/abs/2018arXiv180603870B target=ref>Bonfils et al. 2018</a>
HD 20794 b,P2,18.315,2.7015,0.286,0.286,nan,nan,0.0,0.7,4,La Silla Observatory,<a refstr=PEPE_ET_AL__2011 href=http://adsabs.harvard.edu/abs/2011A%26A...534A..58P target=ref> Pepe et al. 2011 </a>
HD 215152 d,P2,10.865,2.8001,0.8105,0.9217,nan,nan,0.0,0.77,4,La Silla Observatory,<a refstr=DELISLE_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180204631D target=ref>Delisle et al. 2018</a>
GJ 625 b,P2,14.628,2.8191,0.5085,0.5085,nan,nan,0.13,0.3,1,Multiple Observatories,<a refstr=SU_AACUTE_REZ_MASCARE_NTILDE_O_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017arXiv170506537S target=ref>Su&aacute;rez Mascare&ntilde;o et al. 2017</a>
Kepler-114 c,P1,8.041,2.8605,0.6357,0.6357,1.6029,nan,nan,nan,3,Kepler,<a refstr=XIE_2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014ApJS..210...25X target=ref>Xie 2014</a>
GJ 273 b,P2,18.6498,2.8891,0.2702,0.2606,nan,nan,0.1,0.29,2,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
GJ 411 b,P2,12.9532,2.9908,0.4609,0.4609,nan,nan,0.22,0.39,1,Haute-Provence Observatory,<a refstr=D_IACUTE_AZ_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190206004D target=ref>D&iacute;az et al. 2019</a>
GJ 3293 e,P2,13.2543,3.28,0.6388,0.6388,nan,nan,0.21,0.42,4,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
Wolf 1061 c,P2,17.8719,3.4103,0.4291,0.41,nan,nan,0.11,0.29,3,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
GJ 9827 b,P1,1.209,3.4198,1.2014,0.7596,1.6253,4.5,nan,0.61,3,K2,<a refstr=RODRIGUEZ_ET_AL__2018 href=http://adsabs.harvard.edu/abs/2018AJ....155...72R target=ref>Rodriguez et al. 2018</a>
Kepler-307 c,P1,13.0729,3.6391,0.6515,0.5784,2.197,1.74,nan,0.91,2,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
Kepler-60 c,P1,8.9187,3.8489,0.8105,0.8105,1.9055,3.06,nan,1.04,3,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
Kepler-29 c,P1,13.2884,4.0015,1.23,1.2904,3.1385,0.7,nan,0.98,2,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
HD 40307 b,P2,4.3123,4.0046,0.7946,0.6992,nan,nan,0.2,0.77,5,La Silla Observatory,<a refstr=TUOMI_ET_AL__2013 href=http://adsabs.harvard.edu/abs/2013A%26A...549A..48T target=ref> Tuomi et al. 2013 </a>
Kepler-80 e,P1,4.6449,4.1286,0.8105,0.9503,1.6029,3.75,nan,0.73,6,Kepler,<a refstr=MACDONALD_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016AJ....152..105M target=ref>MacDonald et al. 2016</a>
HD 156668 b,P2,4.6455,4.1318,0.6357,0.6357,nan,nan,0.0,0.77,1,W. M. Keck Observatory,<a refstr=HOWARD_ET_AL__2011 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2011ApJ...726...73H target=ref> Howard et al. 2011 </a>
Kepler-60 d,P1,11.8981,4.1604,0.8391,0.7501,1.9952,2.91,nan,1.04,3,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
GJ 3138 c,P2,5.974,4.1794,0.6102,0.5912,nan,nan,0.11,0.68,3,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...602A..88A target=ref>Astudillo-Defru et al. 2017</a>
Kepler-60 b,P1,7.1334,4.189,0.5594,0.5212,1.715,4.62,nan,1.04,3,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
HD 219134 c,P1,6.7646,4.3606,0.2193,0.2193,1.5132,6.95,0.062,0.81,6,Roque de los Muchachos Observatory,<a refstr=GILLON_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017NatAs...1E..56G target=ref>Gillon et al. 2017</a>
GJ 676 A d,P2,3.6005,4.4496,0.3178,0.3178,nan,nan,0.262,0.73,4,La Silla Observatory,<a refstr=SAHLMANN_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016A&A...595A..77S target=ref>Sahlmann et al. 2016</a>
Kepler-36 b,P1,13.8399,4.4496,0.3178,0.3178,1.4908,7.46,0.039,1.07,2,Kepler,<a refstr=CARTER_ET_AL__2012 href=http://adsabs.harvard.edu/abs/2012Sci...337..556C target=ref> Carter et al. 2012 </a>
Kepler-29 b,P1,10.3384,4.51,1.4112,1.4715,3.3515,0.65,nan,0.98,2,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
Kepler-105 c,P1,7.1262,4.599,0.9185,0.8486,1.3115,11.2,nan,0.96,2,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
Kepler-10 b,P1,0.8375,3.2418,0.286,0.286,1.4796,8.0,nan,0.91,2,Kepler,<a refstr=RAJPAUL_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017MNRAS.471L.125R target=ref>Rajpaul et al. 2017</a>
HD 219134 b,P1,3.0929,4.7388,0.1907,0.1907,1.6029,6.34,0.0,0.81,6,Roque de los Muchachos Observatory,<a refstr=GILLON_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017NatAs...1E..56G target=ref>Gillon et al. 2017</a>
HD 136352 b,P2,11.5824,4.7992,0.5721,0.5721,nan,nan,0.14,0.81,3,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
Kepler-223 e,P1,19.7257,4.7992,1.3984,1.2014,4.5957,0.28,0.051,1.12,4,Kepler,<a refstr=MILLS_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016Natur.533..509M target=ref>Mills et al. 2016</a>
pi Men c,P1,6.2679,4.8215,0.8391,0.8613,2.04,2.97,0.0,1.09,2,Transiting Exoplanet Survey Satellite (TESS),<a refstr=HUANG_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180905967H target=ref>Huang et al. 2018</a>
K2-141 b,P1,0.2803,5.0789,0.41,0.41,1.5132,8.2,0.0,0.71,2,K2,<a refstr=MALAVOLTA_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018AJ....155..107M target=ref>Malavolta et al. 2018</a>
61 Vir b,P2,4.215,5.0853,0.6357,0.6357,nan,nan,0.12,0.94,3,Multiple Observatories,<a refstr=VOGT_ET_AL__2010 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2010ApJ...708.1366V target=ref> Vogt et al. 2010 </a>
Kepler-223 c,P1,9.8456,5.1011,1.7004,1.0997,3.4412,0.71,0.15,1.12,4,Kepler,<a refstr=MILLS_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016Natur.533..509M target=ref>Mills et al. 2016</a>
Kepler-26 b,P1,12.28,5.1202,0.6515,0.6102,2.7798,1.26,nan,0.54,4,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
GJ 9827 d,P1,6.2015,5.1997,1.7989,1.2014,2.0737,3.23,nan,0.61,3,K2,<a refstr=RODRIGUEZ_ET_AL__2018 href=http://adsabs.harvard.edu/abs/2018AJ....155...72R target=ref>Rodriguez et al. 2018</a>
HD 20781 c,P2,13.8905,5.3395,0.6992,0.6674,nan,nan,0.09,0.7,4,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
GJ 536 b,P2,8.7076,5.3586,0.6897,0.6198,nan,nan,0.08,0.52,1,La Silla Observatory,<a refstr=SU_AACUTE_REZ_MASCARE_NTILDE_O_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017A&A...597A.108S target=ref>Su&aacute;rez Mascare&ntilde;o et al. 2017</a>
GJ 581 c,P2,12.914,5.4984,0.286,0.286,nan,nan,0.0,0.31,3,La Silla Observatory,<a refstr=ROBERTSON_ET_AL__2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014Sci...345..440R target=ref>Robertson et al. 2014</a>
HD 1461 c,P2,13.5052,5.5906,0.731,0.731,nan,nan,0.305,1.02,2,La Silla Observatory,<a refstr=D_IACUTE_AZ_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016A&A...585A.134D target=ref>D&iacute;az et al. 2016</a>
GJ 667 C b,P2,7.2004,5.7209,1.2713,1.2713,nan,nan,0.13,0.33,5,La Silla Observatory,<a refstr=ANGLADA_ESCUDE_ET_AL__2013 href=http://adsabs.harvard.edu/abs/2013A%26A...556A.126A target=ref> Anglada-Escude et al. 2013 </a>
HD 176986 b,P2,6.4898,5.74,0.6611,0.6611,nan,nan,0.066,0.79,2,Multiple Observatories,<a refstr=SU_AACUTE_REZ_MASCARE_NTILDE_O_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018A&A...612A..41S target=ref>Su&aacute;rez Mascare&ntilde;o et al. 2018</a>
Kepler-99 b,P1,4.6036,6.0387,1.2713,1.2713,1.4796,10.9,nan,0.79,1,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
Kepler-26 c,P1,17.2559,6.2008,0.6515,0.6515,2.7238,1.61,nan,0.54,4,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
GJ 1214 b,P1,1.5804,6.2612,0.8581,0.8581,2.8471,1.49,nan,0.15,1,MEarth Project,<a refstr=HARPS_OSLASH_E_ET_AL__2013 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2013A&A...549A..10H target=ref>Harps&oslash;e et al. 2013</a>
GJ 3998 c,P2,13.74,6.2612,0.7914,0.7596,nan,nan,0.049,0.5,2,Roque de los Muchachos Observatory,<a refstr=AFFER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016A&A...593A.117A target=ref>Affer et al. 2016</a>
Kepler-406 b,P1,2.4263,6.3566,1.2713,1.2713,1.4347,11.82,nan,1.07,2,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
HD 1461 b,P2,5.7715,6.4392,0.6102,0.6102,nan,nan,0.172,1.02,2,W. M. Keck Observatory,<a refstr=D_IACUTE_AZ_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016A&A...585A.134D target=ref>D&iacute;az et al. 2016</a>
K2-291 b,P1,2.2252,6.4901,1.1601,1.1601,1.5917,8.84,0.0,0.93,1,Kepler,<a refstr=KOSIAREK_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190104558K target=ref>Kosiarek et al. 2019</a>
K2-265 b,P1,2.3692,6.5409,0.8391,0.8391,1.715,7.1,0.084,0.92,1,K2,<a refstr=LAM_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180908869L target=ref>Lam et al. 2018</a>
GJ 3341 b,P2,14.207,6.6108,0.0953,0.0953,nan,nan,0.31,0.47,1,La Silla Observatory,<a refstr=ASTUDILLO_DEFRU_ET_AL__2015 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2015A&A...575A.119A target=ref>Astudillo-Defru et al. 2015</a>
HD 40307 c,P2,9.6184,6.6108,1.1124,0.9853,nan,nan,0.06,0.77,5,La Silla Observatory,<a refstr=TUOMI_ET_AL__2013 href=http://adsabs.harvard.edu/abs/2013A%26A...549A..48T target=ref> Tuomi et al. 2013 </a>
GJ 876 d,P2,1.9378,6.6744,0.3178,0.3178,nan,nan,0.207,0.32,4,W. M. Keck Observatory,<a refstr=RIVERA_ET_AL__2010 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2010ApJ...719..890R target=ref> Rivera et al. 2010 </a>
Kepler-80 c,P1,9.5236,6.7411,1.23,0.8613,2.735,1.22,nan,0.73,6,Kepler,<a refstr=MACDONALD_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016AJ....152..105M target=ref>MacDonald et al. 2016</a>
Kepler-80 d,P1,3.0722,6.7507,0.6897,0.5085,1.5244,7.04,nan,0.73,6,Kepler,<a refstr=MACDONALD_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016AJ....152..105M target=ref>MacDonald et al. 2016</a>
WASP-47 e,P1,0.7896,6.8301,0.6611,0.6611,1.8046,6.35,nan,1.04,4,K2,<a refstr=VANDERBURG_ET_AL__2017 href=http://adsabs.harvard.edu/abs/2017AJ....154..237V target=ref>Vanderburg et al. 2017</a>
HD 3167 d,P2,8.509,6.9001,0.7088,0.7088,nan,nan,0.36,0.94,3,W. M. Keck Observatory,<a refstr=CHRISTIANSEN_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017AJ....154..122C target=ref>Christiansen et al. 2017</a>
Kepler-80 b,P1,7.0525,6.9287,1.0488,0.6992,2.6677,1.38,nan,0.73,6,Kepler,<a refstr=MACDONALD_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016AJ....152..105M target=ref>MacDonald et al. 2016</a>
Gl 686 b,P2,15.5321,7.1003,0.8995,0.8995,nan,nan,0.0,0.42,1,Roque de los Muchachos Observatory,<a refstr=AFFER_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A.193A target=ref>Affer et al. 2019</a>
GJ 3942 b,P2,6.905,7.1384,0.5912,0.5912,nan,nan,0.121,0.63,1,Roque de los Muchachos Observatory,<a refstr=PERGER_ET_AL__2017 href=http://adsabs.harvard.edu/abs/2017A&A...608A..63P target=ref>Perger et al. 2017</a>
GJ 1265 b,P2,3.6511,7.399,0.499,0.499,nan,nan,0.04,0.18,1,Calar Alto Observatory,<a refstr=LUQUE_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv181007572L target=ref>Luque et al. 2018</a>
Kepler-223 b,P1,7.3845,7.399,1.2999,1.0997,2.9928,1.54,0.078,1.12,4,Kepler,<a refstr=MILLS_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016Natur.533..509M target=ref>Mills et al. 2016</a>
Kepler-307 b,P1,10.4208,7.4404,0.909,0.8708,2.4323,2.62,nan,0.91,2,Kepler,<a refstr=JONTOF_HUTTER_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016ApJ...820...39J target=ref>Jontof-Hutter et al. 2016</a>
HD 15337 b,P1,4.7562,7.5103,1.0902,1.0107,1.6365,9.3,0.09,0.9,2,Transiting Exoplanet Survey Satellite (TESS),<a refstr=GANDOLFI_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019ApJ...876L..24G target=ref>Gandolfi et al. 2019</a>
K2-18 c,P2,8.962,7.5103,1.3285,1.3285,nan,nan,0.47,0.36,2,La Silla Observatory,<a refstr=CLOUTIER_ET_AL__2017 href=http://adsabs.harvard.edu/abs/2017A&A...608A..35C target=ref>Cloutier et al. 2017</a>
HD 7924 c,P2,15.299,7.8599,0.731,0.7088,nan,nan,0.098,0.65,3,W. M. Keck Observatory,<a refstr=FULTON_ET_AL__2015 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2015ApJ...805..175F target=ref>Fulton et al. 2015</a>
Kepler-36 c,P1,16.2386,7.9457,0.6357,0.3178,3.6765,0.89,0.033,1.07,2,Kepler,<a refstr=CARTER_ET_AL__2012 href=http://adsabs.harvard.edu/abs/2012Sci...337..556C target=ref> Carter et al. 2012 </a>
GJ 3779 b,P2,3.0232,7.9997,0.499,0.499,nan,nan,0.07,0.27,1,Calar Alto Observatory,<a refstr=LUQUE_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv181007572L target=ref>Luque et al. 2018</a>
K2-216 b,P1,2.1748,7.9997,1.5987,1.5987,1.7486,8.2,0.0,0.7,1,K2,<a refstr=PERSSON_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018A&A...618A..33P target=ref>Persson et al. 2018</a>
Kepler-223 d,P1,14.7887,7.9997,1.5002,1.2999,5.2346,0.31,0.037,1.12,4,Kepler,<a refstr=MILLS_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016Natur.533..509M target=ref>Mills et al. 2016</a>
55 Cnc e,P1,0.7365,8.0792,0.3115,0.3115,1.9055,6.4,nan,0.91,5,McDonald Observatory,<a refstr=DEMORY_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016Natur.532..207D target=ref>Demory et al. 2016</a>
HD 15337 c,P1,17.1784,8.111,1.8212,1.6908,2.3875,3.23,0.05,0.9,2,Transiting Exoplanet Survey Satellite (TESS),<a refstr=GANDOLFI_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019ApJ...876L..24G target=ref>Gandolfi et al. 2019</a>
GJ 3634 b,P2,2.6456,8.2635,4.1318,1.5891,nan,nan,0.08,0.45,1,La Silla Observatory,<a refstr=BONFILS_ET_AL__2011 href=http://adsabs.harvard.edu/abs/2011A%26A...528A.111B target=ref> Bonfils et al. 2011 </a>
CoRoT-7 c,P2,3.698,8.4002,0.8995,0.8995,nan,nan,0.0,0.82,2,CoRoT,<a refstr=QUELOZ_ET_AL__2009 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2009A&A...506..303Q target=ref> Queloz et al. 2009 </a>
Kepler-19 b,P1,9.2872,8.4002,1.5987,1.5002,nan,nan,0.12,0.94,3,Kepler,<a refstr=MALAVOLTA_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017AJ....153..224M target=ref>Malavolta et al. 2017</a>
HD 39855 b,P2,3.2498,8.4987,1.5002,1.5002,nan,nan,0.14,0.87,1,Las Campanas Observatory,<a refstr=FENG_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190408567F target=ref>Feng et al. 2019</a>
BD-06 1339 b,P2,3.8728,8.5814,1.2713,1.2713,nan,nan,0.0,0.7,2,La Silla Observatory,<a refstr=LO_CURTO_ET_AL__2013 href=http://adsabs.harvard.edu/abs/2013A%26A...551A..59L target=ref> Lo Curto et al. 2013 </a>
HIP 54373 b,P2,7.76,8.6195,1.8402,1.8402,nan,nan,0.2,0.57,2,Las Campanas Observatory,<a refstr=FENG_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190408567F target=ref>Feng et al. 2019</a>
HD 45184 c,P2,13.1354,8.8038,1.0806,1.0171,nan,nan,0.07,1.03,2,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
Kepler-102 e,P1,16.1457,8.8992,1.907,1.907,2.2194,4.68,nan,0.81,5,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
KOI-1599.02,P1,13.6088,9.0009,0.2988,0.2988,1.9055,nan,0.0114,1.02,2,Kepler,<a refstr=PANICHI_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019MNRAS.485.4601P target=ref>Panichi et al. 2019</a>
HD 176986 c,P2,16.8191,9.1789,0.9694,0.9694,nan,nan,0.111,0.79,2,Multiple Observatories,<a refstr=SU_AACUTE_REZ_MASCARE_NTILDE_O_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018A&A...612A..41S target=ref>Su&aacute;rez Mascare&ntilde;o et al. 2018</a>
K2-285 b,P1,3.4717,9.6811,1.2109,1.3698,2.5893,3.07,0.0,0.83,4,K2,<a refstr=PALLE_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180800575P target=ref>Palle et al. 2018</a>
Kepler-20 b,P1,3.6961,9.7001,1.4112,1.4398,1.8719,8.2,0.03,0.95,6,Kepler,<a refstr=BUCHHAVE_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016AJ....152..160B target=ref>Buchhave et al. 2016</a>
HD 134060 b,P2,3.2696,10.1069,0.7946,0.7628,nan,nan,0.45,1.09,2,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
HD 31527 b,P2,16.5535,10.4566,0.8899,0.8899,nan,nan,0.1,0.96,3,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
Kepler-106 c,P1,13.5708,10.4883,3.1783,3.1783,2.4996,3.28,nan,1.0,4,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
Kepler-305 b,P1,5.487,10.4883,2.5426,1.907,3.5981,nan,nan,nan,3,Kepler,<a refstr=XIE_2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014ApJS..210...25X target=ref>Xie 2014</a>
GJ 163 b,P2,8.6318,10.5996,0.6007,0.6007,nan,nan,0.073,0.4,3,La Silla Observatory,<a refstr=BONFILS_ET_AL__2013 href=http://adsabs.harvard.edu/abs/2013A%26A...556A.110B target=ref> Bonfils et al. 2013 </a>
Kepler-94 b,P1,2.5081,10.8062,1.2713,1.2713,3.5084,1.45,nan,0.81,2,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
HD 20003 b,P2,11.8482,11.6643,1.0488,1.0488,nan,nan,0.36,0.88,2,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
HD 24085 b,P2,2.0455,11.801,3.0988,3.0988,nan,nan,0.22,1.22,1,Las Campanas Observatory,<a refstr=FENG_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190408567F target=ref>Feng et al. 2019</a>
HD 10180 d,P2,16.357,12.0139,0.6992,0.6992,nan,nan,0.131,1.06,6,La Silla Observatory,<a refstr=KANE__AMP__GELINO_2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014ApJ...792..111K target=ref>Kane &amp; Gelino 2014</a>
HD 45184 b,P2,5.8854,12.2046,1.0488,1.0171,nan,nan,0.07,1.03,2,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
HIP 54373 c,P2,15.144,12.4398,2.1104,2.1104,nan,nan,0.2,0.57,2,Las Campanas Observatory,<a refstr=FENG_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190408567F target=ref>Feng et al. 2019</a>
BD-08 2823 b,P2,5.6,12.7131,3.1783,3.1783,nan,nan,0.15,0.5,2,La Silla Observatory,<a refstr=STASSUN_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017AJ....153..136S target=ref>Stassun et al. 2017</a>
HIP 116454 b,P1,9.1205,12.7131,3.1783,3.1783,2.466,nan,0.2,0.81,1,K2,<a refstr=STASSUN_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017AJ....153..136S target=ref>Stassun et al. 2017</a>
Kepler-20 c,P1,10.8541,12.7513,2.1708,2.2407,3.0488,2.5,0.16,0.95,6,Kepler,<a refstr=BUCHHAVE_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016AJ....152..160B target=ref>Buchhave et al. 2016</a>
HD 51608 b,P2,14.0726,12.7767,1.2077,1.176,nan,nan,0.09,0.8,2,La Silla Observatory,<a refstr=UDRY_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019A&A...622A..37U target=ref>Udry et al. 2019</a>
Gl 378 b,P2,3.822,13.0214,2.0309,2.0087,nan,nan,0.109,0.56,1,Haute-Provence Observatory,<a refstr=HOBSON_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190205998H target=ref>Hobson et al. 2019</a>
Kepler-95 b,P1,11.5231,13.031,2.8605,2.8605,3.4187,1.71,nan,1.08,1,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
WASP-47 d,P1,9.0308,13.1009,1.5002,1.5002,3.5757,1.58,0.014,1.04,4,K2,<a refstr=VANDERBURG_ET_AL__2017 href=http://adsabs.harvard.edu/abs/2017AJ....154..237V target=ref>Vanderburg et al. 2017</a>
HD 10180 c,P2,5.7597,13.2217,0.445,0.445,nan,nan,0.073,1.06,6,La Silla Observatory,<a refstr=KANE__AMP__GELINO_2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014ApJ...792..111K target=ref>Kane &amp; Gelino 2014</a>
GJ 3470 b,P1,3.3366,13.8986,1.5002,1.5002,4.5733,0.8,nan,0.54,1,La Silla Observatory,<a refstr=AWIPHAN_ET_AL__2016 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2016MNRAS.463.2574A target=ref>Awiphan et al. 2016</a>
Kepler-48 c,P1,9.674,14.6106,2.3011,2.3011,2.7126,4.01,nan,0.88,4,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
K2-285 c,P1,7.138,15.6785,2.2788,2.1295,3.5308,1.95,0.0,0.83,4,K2,<a refstr=PALLE_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180800575P target=ref>Palle et al. 2018</a>
GJ 581 b,P2,5.3686,15.7961,0.286,0.286,nan,nan,0.0,0.31,3,La Silla Observatory,<a refstr=ROBERTSON_ET_AL__2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014Sci...345..440R target=ref>Robertson et al. 2014</a>
Kepler-131 b,P1,16.092,16.2092,3.4961,3.4961,2.4099,6.0,nan,1.02,2,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
K2-32 b,P1,8.9921,16.4985,2.7015,2.7015,5.1337,0.67,0.0,0.86,3,K2,<a refstr=PETIGURA_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017AJ....153..142P target=ref>Petigura et al. 2017</a>
Kepler-18 d,P1,14.8589,16.5271,1.2713,1.2713,6.9832,0.27,0.0,0.97,3,Kepler,<a refstr=COCHRAN_ET_AL__2011 href=http://adsabs.harvard.edu/abs/2011ApJS..197....7C target=ref> Cochran et al. 2011 </a>
GJ 4276 b,P2,13.352,16.5684,0.9408,0.9503,nan,nan,0.37,0.41,1,Calar Alto Observatory,<a refstr=NAGEL_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019arXiv190102367N target=ref>Nagel et al. 2019</a>
HD 219666 b,P1,6.0361,16.6002,1.2999,1.2999,4.7078,0.87,0.0,0.92,1,Transiting Exoplanet Survey Satellite (TESS),<a refstr=ESPOSITO_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv181205881E target=ref>Esposito et al. 2018</a>
HD 109271 b,P2,7.8543,17.1627,1.2713,1.2713,nan,nan,0.25,1.05,2,La Silla Observatory,<a refstr=LO_CURTO_ET_AL__2013 href=http://adsabs.harvard.edu/abs/2013A%26A...551A..59L target=ref> Lo Curto et al. 2013 </a>
Kepler-18 c,P1,7.6416,17.1627,1.907,1.907,5.4924,0.59,0.0,0.97,3,Kepler,<a refstr=COCHRAN_ET_AL__2011 href=http://adsabs.harvard.edu/abs/2011ApJS..197....7C target=ref> Cochran et al. 2011 </a>
HD 125612 c,P2,4.1551,17.4806,3.1783,3.1783,nan,nan,0.049,1.11,3,La Silla Observatory,<a refstr=MENT_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180901228M target=ref>Ment et al. 2018</a>
HD 190360 c,P2,17.111,19.0697,2.4155,2.4155,nan,nan,0.237,0.99,2,W. M. Keck Observatory,<a refstr=WRIGHT_ET_AL__2009 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2009ApJ...693.1084W target=ref> Wright et al. 2009 </a>
HD 77338 b,P2,5.7361,19.0697,6.3566,6.3566,nan,nan,0.09,1.37,1,La Silla Observatory,<a refstr=STASSUN_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017AJ....153..136S target=ref>Stassun et al. 2017</a>
NGTS-4 b,P1,1.3374,20.5985,3.0003,3.0003,3.1834,3.45,0.0,0.75,1,Paranal Observatory,<a refstr=WEST_ET_AL__2019 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2019MNRAS.tmp.1066W target=ref>West et al. 2019</a>
HD 219828 b,P2,3.8349,20.9767,3.8139,3.8139,nan,nan,0.101,1.18,2,La Silla Observatory,<a refstr=MENT_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv180901228M target=ref>Ment et al. 2018</a>
K2-66 b,P1,5.0696,21.3009,3.601,3.601,2.4884,7.8,nan,1.11,1,K2,<a refstr=SINUKOFF_ET_AL__2017 href=http://adsabs.harvard.edu/abs/2017AJ....153..271S target=ref>Sinukoff et al. 2017</a>
HD 16417 b,P2,17.24,22.1209,2.0023,2.0023,nan,nan,0.2,1.2,1,Anglo-Australian Telescope,<a refstr=O_TOOLE_ET_AL__2009 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2009ApJ...697.1263O target=ref> O'Toole et al. 2009 </a>
GJ 436 b,P1,2.6439,22.248,2.2248,2.2248,4.1697,1.8,0.13827,0.47,1,W. M. Keck Observatory,<a refstr=MACIEJEWSKI_ET_AL__2014 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2014AcA....64..323M target=ref>Maciejewski et al. 2014</a>
HAT-P-26 b,P1,4.2345,22.248,6.3566,6.3566,7.0617,nan,0.12,1.12,1,HATNet,<a refstr=STASSUN_ET_AL__2017 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2017AJ....153..136S target=ref>Stassun et al. 2017</a>
Kepler-56 b,P1,10.5016,22.248,3.8139,3.4961,6.5124,0.442,nan,1.32,3,Kepler,<a refstr=HUBER_ET_AL__2013 href=http://adsabs.harvard.edu/abs/2013Sci...342..331H target=ref> Huber et al. 2013 </a>
HAT-P-11 b,P1,4.8878,23.3985,1.5002,1.5002,4.3603,nan,0.218,0.81,2,HATNet,<a refstr=YEE_ET_AL__2018 href=http://adsabs.harvard.edu/abs/2018AJ....155..255Y target=ref>Yee et al. 2018</a>
Kepler-4 b,P1,3.2135,24.4728,3.8139,3.8139,4.0016,1.91,0.0,1.22,1,Kepler,<a refstr=BORUCKI_ET_AL__2010 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2010ApJ...713L.126B target=ref> Borucki et al. 2010 </a>
HD 119130 b,P1,16.9841,24.5014,4.3987,4.3987,2.6341,7.4,0.04,1.0,1,Kepler,<a refstr=LUQUE_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv181209242L target=ref>Luque et al. 2018</a>
Kepler-25 c,P1,12.7204,24.5999,5.6987,5.6987,5.201,0.9,nan,1.19,3,Kepler,<a refstr=MARCY_ET_AL__2014 href=http://adsabs.harvard.edu/abs/2014ApJS..210...20M target=ref> Marcy et al. 2014 </a>
HD 3167 b,P1,0.9596,5.0217,0.3814,0.3814,1.7038,5.6,nan,0.94,3,K2,<a refstr=LIVINGSTON_ET_AL__2018 href=http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2018arXiv181004074L target=ref>Livingston et al. 2018</a>

